A study of two FRBs with low polarization fractions localized with the MeerTRAP transient buffer system

Localisation of fast radio bursts (FRBs) to arcsecond and sub-arcsecond precision maximizes their potential as cosmological probes. To that end, FRB detection instruments are deploying triggered complex-voltage capture systems to localize FRBs, identify their host galaxy and measure a redshift. Here, we report the discovery and localisation of two FRBs (20220717A and 20220905A) that were captured by the transient buffer system deployed by the MeerTRAP instrument at the MeerKAT telescope in South Africa. We were able to localize the FRBs to a precision of $\sim$1 arc-second that allowed us to unambiguously identify the host galaxy for FRB 20220717A (posterior probability$\sim$0.97). FRB 20220905A lies in a crowded region of the sky with a tentative identification of a host galaxy but the faintness and the difficulty in obtaining an optical spectrum preclude a conclusive association. The bursts show low linear polarization fractions (10--17$\%$) that conform to the large diversity in the polarization fraction observed in apparently non-repeating FRBs akin to single pulses from neutron stars. We also show that the host galaxy of FRB 20220717A contributes roughly 15$\%$ of the total dispersion measure (DM), indicating that it is located in a plasma-rich part of the host galaxy which can explain the large rotation measure. The scattering in FRB 20220717A can be mostly attributed to the host galaxy and the intervening medium and is consistent with what is seen in the wider FRB population.

==> 20220717A_candidates.csv <==
"RA\\(J2000)","Dec\\(J2000)","ang-size\\(arc-sec)","mag","sep\\(arc-sec)","P(O|x)"
19:33:12.9146808,-19:17:15.424656,2.2,21.8,0.6,9.98e-01
19:33:13.1773488,-19:17:30.546096,2.2,25.0,16.2,7.59e-58
19:33:14.9221128,-19:16:43.188744,2.2,21.7,42.6,0.00e+00
19:33:16.858164,-19:19:43.090212,2.7,21.1,158.4,0.00e+00
19:33:22.9950456,-19:17:31.874784,2.2,22.0,143.8,0.00e+00


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> TODO.txt <==

Data and Data Reduction

1. SOAR data [AG] - Done(AG)
2. Keck/DEIMOS data  [August] - Done (corfirmation requested from anyone who was on the observing team)
3. 20220905A image [LK]

FRB 20220717A

1. Show the PS1 image 
    Remove red squares and PATH markings
    Zoom in
    Show proper localization - Done
2. Perform PATH analysis on PS1 cataloged sources [LK,AM] - Done(LK)
3. How was the SFR estimated given the problematic
  Halpha?  [AM] - Done
  Did we account for Galactic extinction? [AM] - Done
4. Fix the [NII] wavelength in the text [AM] - Done
5. How was the EM for DM_host estimated? [AM] - Done
6. Make the data black in Figure 5 [AM] - Done
7. Mask additional sky lines in the analysis. And make a few of the existing ones wider [AM] - Done
8. Detail the PPXF analysis [AM] - Done

FRB 20220905A

1. Explain the 34 candidates within 30".  Are they mainly stars (i.e. low Galactic latitude)? [LK]
2.  Why 50% of the half-light radius?  [LK] - Done
3.  What are the RA values in Table 2? [LK] - Done
4.  Use proper Column headings for Table 2 [LK] - Done
5.  It is P(O|x) not P(O_x) [LK] - Done
6.  If we are reporting a source, its P(O|x) value can't be 0.  [LK] - Done
7.  It is PATH not Path or path or anything else [LK] - Done
8.  Rewrite the PATH analysis to:   [LK]
  i.  Not include the putative source and report P(U|x)
  ii.  Not that if the source were confirmed, it
  would have a high posterior
9. Reduce the number of significant digits for posterior probabilities [LK] - Done
10. If the galaxy is not even well detected, the
reason we haven't taken a spectrum is that we need
to confirm it first.  Rewrite the text [LK] - Done
11. Put units in Table 2 in () and above the horizontal line [LK]

==> path_output.csv <==
RA(J2000),Dec(J2000),ang-size(arc-sec),mag,sep(arc-sec),P(O|x)
16:54:20.31,-20:04:17.13,0.2,24.4,7.3,1.22e-88
16:54:19.81,-20:04:03.52,0.3,21.1,12.7,1.58e-170
16:54:20.02,-20:04:07.41,0.2,23.6,9.4,1.75e-105
16:54:19.20,-20:04:07.62,0.2,22.7,12.0,2.76e-214
16:54:19.30,-20:04:27.19,0.2,21.8,13.0,6.01e-221

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
